SU UMa-type supercycle in the IW And-type dwarf nova BO Cet above the period gap

BO Cet is renowned cataclysmic variable having an orbital period above the period gap (0.139835 d) and showing both features of a Z Cam/IW And star and an SU UMa star. Using the Asteroid Terrestrial-impact Last Alert System (ATLAS) forced photometry and the All-Sky Automated Survey for Supernovae (ASAS-SN) Sky Patrol data, I found that BO Cet underwent a superoutburst in 2022 October-November after a series of short, normal outbursts with increasing amplitudes. This sequence of outbursts (supercycle) is what is seen in many SU UMa stars and this observation strengthened the suggestion that the accumulating mass and angular momentum in the disk during repeated normal outbursts caused a superoutburst even in the unusual system BO Cet. The outburst just preceding the superoutburst bore characteristics of an IW And-type standstill. This phenomenon reinforces the suggestion that the terminal outburst in IW And stars occurs when the disk radius reaches a certain limit. I consider that this outburst was a failed superoutburst, during which the disk reached the radius of the 3:1 resonance but the outburst faded before superhumps developed. In BO Cet with a mass ratio on the borderline of the stability of the 3:1 resonance, there may have been a competition between the effects of tidal truncation and the 3:1 resonance as the disk radius grew and the latter won in the current case. This finding in BO Cet might suggest that IW And-type and SU UMa-type phenomena are more strongly physically related than have been thought.

==> abst.inc <==
BO Cet is renowned cataclysmic variable having
an orbital period above the period gap (0.139835~d) and showing
both features of a Z Cam/IW And star and an SU UMa star.
Using the Asteroid Terrestrial-impact Last Alert System (ATLAS)
forced photometry and the All-Sky Automated Survey for Supernovae
(ASAS-SN) Sky Patrol data, I found that BO Cet underwent
a superoutburst in 2022 October--November after a series of short,
normal outbursts with increasing amplitudes.
This sequence of outbursts (supercycle) is what is seen in
many SU UMa stars and this observation strengthened the suggestion
that the accumulating mass and angular momentum
in the disk during repeated normal outbursts caused
a superoutburst even in the unusual system BO Cet.
The outburst just preceding the superoutburst bore
characteristics of an IW And-type standstill.
This phenomenon reinforces the suggestion that the terminal
outburst in IW And stars occurs when the disk radius reaches
a certain limit.  I consider that this outburst was a failed
superoutburst, during which the disk reached the radius
of the 3:1 resonance but the outburst faded before
superhumps developed.  In BO Cet with a mass ratio on
the borderline of the stability of the 3:1 resonance,
there may have been a competition between the effects of
tidal truncation and the 3:1 resonance as the disk radius grew
and the latter won in the current case.
This finding in BO Cet might suggest that IW And-type and
SU UMa-type phenomena are more strongly physically related
than have been thought.


==> objlist.inc <==
IW And,
Z Cam,
BO Cet,
SS Cyg,
BK Lyn,
SU UMa,
MGAB-V349,
ZTF J181732.64$+$101954.5

